Systematic study of the experimental measurements on ratios of different $\Upsilon$ states

The world data on yields and ratios of different $\Upsilon$ states created in hadron collisions at $\sqrt{s} = 19-8000$ GeV are examined in systematic way. We find that $\Upsilon(2S)/\Upsilon(1S)=0.275\pm0.005$ and $\Upsilon(3S)/\Upsilon(1S)=0.128\pm0.004$. No signficant energy dependence of these ratios are observed within the broad collision energies. In addition, the rapidity, transverse momentum, and transverse mass dependence of these ratios are also reported.

==> ref.txt <==
The pion zero v2: S. Afanasiev/et al./Phys. Rev. C 80, 054907 (2009) .
The charge pion v2: *A.Adare et al. Phys.Rev. C85 (2012) 064914*
The kshort v2:  B.I. Abelev et al. Phys. Rev. C*77*(2008) 54901
The phi v2: B. I. Abelev/et al./Phys. Rev. Lett. 99, 112301 (2007)

The charge pion yield: B.I. Abelev et al, Phys. Rev. Lett. 97 (2006) 152301
The NPE v2 and yield: A. Adare/et al, /Phys. Rev. C 84, 044905 (2011).

==> sys.txt <==
                   pi                               eta                            0.5-0.7                 0.76-0.8                       0.98-1.06                       1.1-2.9
dca:     (0.000247194,0.00133354)          (0.00563968,0.0278991)            (0.0253533,0.0968272)       (0.00371222,0.00504525)          (0.013103,0.0274674)             (0.00904718,0.125226)
nsigma:  (2.14282e-05,6.06206e-05)         (0.000828219,0.00353516)          (0.0015456,0.00439896)      (0.000979,0.00592825)            (0.00273553,0.00961775)          (0.00292828,0.0279138)
SB:      (1.2939e-05,3.28243e-05)          (0.000953892,0.022174)            (0.00870264,0.025817)       (0.00243765,0.0251545)           (0.000339425,0.000686007)        (0.000183425,0.008739)
eta gap: (-5.70961e-05,0.00732769)             
NR:                                                                                                                                       (0.00996262,0.0295094)           (0.0319653,0.0680667)

addati sys:                                                                                                                                      0                          (0.0804639,0.341188) 

Total:     (0.00026306,0.00738532)         (0.00684534,0.0358126)            (0.0268498,0.100306)         (0.00534509,0.0374274)           (0.0259468,0.0326383)           (0.0940163,0.365099)

NR:changing Normalize range
SB: signal/(signal+background) ratio


==> upsilon.aux.txt <==
\relax 
\bibdata{upsilonNotes}
\bibstyle{apsrev4-1}
\citation{REVTEX41Control}
\citation{apsrev41Control}
\newlabel{FirstPage}{{}{1}{}{}{}}
\@writefile{toc}{\contentsline {title}{Systematic study of different $\Upsilon $ state ratio}{1}{}}
\@LN{0}{0}
\@LN{1}{0}
\@writefile{toc}{\contentsline {abstract}{Abstract}{1}{}}
\@LN{2}{0}
\@writefile{toc}{\contentsline {section}{\numberline {I}Introduction}{1}{}}
\@LN{3}{0}
\@LN{4}{0}
\@LN{5}{0}
\@LN{6}{0}
\@LN{7}{0}
\@LN{8}{0}
\@LN{9}{0}
\@LN{10}{0}
\@LN{11}{0}
\@LN{12}{0}
\@LN{13}{0}
\@LN{14}{0}
\@LN{15}{0}
\@LN{16}{0}
\@LN{17}{0}
\@LN{18}{0}
\@LN{19}{0}
\@LN{20}{0}
\@LN{21}{0}
\@LN{22}{0}
\@LN{23}{0}
\@LN{24}{0}
\@LN{25}{0}
\@LN{26}{0}
\@LN{27}{0}
\@LN{28}{0}
\@LN{29}{0}
\@LN{30}{0}
\@LN{31}{0}
\@LN{32}{0}
\@LN{33}{0}
\@LN{34}{0}
\@LN{35}{0}
\@LN{36}{0}
\@LN{37}{0}
\@LN{38}{0}
\@LN{39}{0}
\@LN{40}{0}
\@LN{41}{0}
\@LN{42}{0}
\@LN{43}{0}
\@LN{44}{0}
\@LN{45}{0}
\@LN{46}{0}
\@LN{47}{0}
\@LN{48}{0}
\@LN{49}{0}
\@LN{50}{0}
\@LN{51}{0}
\@LN{52}{0}
\@LN{53}{0}
\@LN{54}{0}
\@LN{55}{0}
\@LN{56}{0}
\@LN{57}{0}
\@LN{58}{0}
\@LN{59}{0}
\@LN{60}{0}
\@LN{61}{0}
\@LN{62}{0}
\@LN{63}{0}
\@LN{64}{0}
\@LN{65}{0}
\@LN{66}{0}
\@LN{67}{0}
\@LN{68}{0}
\@LN{69}{0}
\@LN{70}{0}
\@LN{71}{0}
\@LN{72}{0}
\@LN{73}{0}
\@LN{74}{0}
\@writefile{toc}{\contentsline {section}{\numberline {}References}{1}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {1}{\ignorespaces (Color online) }}{2}{}}
\newlabel{figure1}{{1}{2}{}{}{}}
\@writefile{lof}{\contentsline {figure}{\numberline {2}{\ignorespaces (Color online) }}{3}{}}
\newlabel{figure2}{{2}{3}{}{}{}}
\newlabel{LastPage}{{}{3}{}{}{}}

